Properties with Holes: Meta-Property-Based Testing of Data-Intensive Computing Frameworks

Data-intensive computing frameworks such as Apache Spark and Flink keep expanding their APIs with new data types, expressions, and operators. Their most damaging bugs return silently wrong results rather than crashing, which tools that detect only crashes or exceptions cannot see. Property-based testing can catch such bugs, but only if someone writes a property with a strong oracle, and writing properties one API at a time cannot keep pace with this growth. We observe that many such properties are instances of a few textbook principles: congruence of equivalent expressions, relational-algebra equivalences, and aggregate decomposition. Each principle holds not only for an isolated operator but also for any workload built around it. We present Holey, which introduces meta-properties: properties with holes. A meta-property fixes how a workload is transformed and which relation its outputs must satisfy, but leaves open the expressions or operators being related. A developer fills the holes with a short binding. Holey then turns the resulting concrete property into many executable tests by generating schema-valid multi-stage workloads and input data around it. Each meta-property has a typing rule over its holes. A binding is checked once against this rule, and we prove that every test generated from a type-correct binding is schema-valid. Seven meta-properties yield 207 concrete properties, with bindings averaging under 20 lines. Holey found 17 previously unknown wrong-result bugs in the latest releases of Spark and Flink, 9 of which need relations that existing SQL testing oracles such as TLP and NoREC do not state, and its meta-properties express 55 of 65 testable historical Spark correctness issues. Its generated workloads cover 1.9x the branches covered by CometFuzz.

==> Figure/data/coverage-comet.csv <==
programs,minutes,line,branch,method
50,0.127,18908,8958,9685
100,0.275,20555,10449,10908
150,0.415,21713,11137,11581
200,0.889,21923,11316,11729
250,1.089,22111,11536,11889
300,1.3,22172,11611,11954
350,1.419,22216,11662,11990
400,2.253,22391,11846,12050
450,2.383,22458,11923,12147
500,2.499,22495,11965,12164
550,2.632,22525,12012,12206
600,2.762,22914,12269,12450
650,2.908,23073,12349,12537
700,3.393,23117,12398,12575
750,3.573,23150,12428,12613
800,3.804,23182,12464,12652
850,3.959,23212,12481,12672
900,4.1,23330,12617,12834
950,4.219,23352,12655,12862
1000,4.337,23370,12678,12882
1050,5.135,23609,12852,13025
1100,5.259,23659,12883,13071
1150,5.734,23670,12910,13094
1200,5.888,23682,12918,13099
1250,6.015,23709,12953,13130
1268,6.1,23764,12971,13152
1299,6.221,23765,12972,13153
1349,6.988,23809,13021,13195
1399,7.118,23823,13039,13210
1449,7.509,23835,13061,13246
1499,7.976,23855,13083,13252
1549,8.102,23883,13117,13262
1599,8.6,23962,13195,13312
1649,8.722,23980,13205,13315
1699,8.842,24076,13279,13410
1749,9.018,24087,13289,13425
1799,9.178,24096,13296,13427
1849,9.724,24159,13340,13441
1899,9.835,24159,13340,13441
1949,10.308,24177,13362,13467
1999,11.184,24212,13389,13488
2049,11.311,24216,13392,13489
2099,11.461,24352,13473,13565
2149,12.433,24353,13474,13566
2199,12.906,24353,13477,13567
2223,13.277,24353,13479,13567
2273,13.4,24353,13479,13567
2323,13.558,24356,13488,13576
2373,13.691,24356,13488,13576
2423,14.456,24372,13509,13599
2473,14.695,24386,13517,13604
2523,15.016,24424,13528,13611
2573,15.162,24438,13544,13619
2623,15.599,24438,13544,13619
2673,15.718,24439,13545,13619
2723,15.861,24439,13545,13619
2773,16.215,24439,13550,13622
2823,16.968,24481,13568,13631
2873,17.182,24481,13568,13631
2923,17.31,24539,13603,13672
2973,17.423,24557,13608,13674
3023,17.548,24615,13646,13715
3073,17.875,24615,13646,13715
3123,17.997,24620,13647,13717
3173,18.619,24763,13753,13794
3223,19.094,24763,13753,13794
3273,19.499,24763,13753,13794
3313,19.648,24768,13759,13795
3333,19.723,24768,13759,13795
3383,20.385,24772,13762,13795
3433,20.955,24773,13770,13796
3483,21.077,24773,13771,13796
3533,21.212,24773,13771,13796
3583,21.356,24785,13789,13801
3633,21.54,24785,13789,13801
3683,21.691,24785,13789,13801
3733,22.202,24796,13795,13803
3779,22.655,24796,13795,13803
3829,23.355,24796,13796,13803
3879,23.868,24796,13796,13803
3929,24.853,24808,13799,13804
3979,25.671,24808,13800,13804
4029,26.15,24808,13800,13804
4079,26.266,24808,13800,13804
4129,26.683,24808,13800,13804
4144,26.97,24812,13802,13805
4194,27.094,24818,13803,13807
4244,27.301,24830,13807,13812
4273,27.602,24830,13807,13812
4323,28.081,24830,13807,13812
4373,28.367,24841,13819,13812
4423,28.811,24841,13819,13812
4423,28.811,24842,13819,13813
4473,29.031,24842,13819,13813
4523,29.622,24842,13819,13813
4532,29.699,24842,13819,13813
4582,30.423,24843,13832,13813
4632,30.548,24843,13832,13813
4682,30.727,24843,13832,13813
4732,30.888,24846,13836,13813
4782,31.946,24846,13836,13813
4832,32.118,24873,13847,13824
4882,32.926,24874,13849,13824
4932,33.416,24878,13854,13825
4950,33.495,24880,13857,13826
5000,33.622,24880,13857,13826
5050,33.77,24880,13857,13826
5100,33.889,24880,13857,13826
5150,34.052,24880,13859,13826
5200,34.493,24880,13867,13826
5250,34.606,24880,13872,13826
5300,34.736,24880,13872,13826
5350,34.858,24880,13872,13826
5393,34.966,24880,13872,13826
5443,35.995,24943,13909,13862
5493,36.368,25013,13967,13896
5543,36.896,25016,13968,13897
5593,37.016,25019,13971,13898
5643,37.439,25020,13972,13899
5693,37.555,25020,13973,13899
5743,37.704,25020,13973,13899
5793,38.134,25020,13974,13899
5843,38.695,25020,13974,13899
5893,38.839,25020,13974,13899
5915,38.947,25023,13980,13900
5965,39.073,25023,13980,13900
6015,39.462,25023,13980,13900
6065,39.649,25023,13980,13900
6115,40.547,25023,13980,13900
6165,40.678,25023,13980,13900
6215,41.097,25077,14013,13932
6265,41.209,25077,14013,13932
6315,42.02,25077,14015,13932
6365,42.383,25078,14018,13932
6415,42.813,25078,14018,13932
6465,42.948,25078,14018,13932
6515,43.157,25081,14019,13933
6565,43.346,25081,14019,13933
6615,43.559,25081,14019,13933
6665,44.263,25082,14023,13933
6715,44.76,25082,14023,13933
6765,45.242,25082,14026,13933
6815,45.496,25082,14026,13933
6865,46.002,25083,14028,13933
6915,46.487,25083,14028,13933
6965,46.629,25084,14029,13933
7015,47.102,25084,14029,13933
7065,47.251,25084,14032,13933
7115,47.463,25084,14032,13933
7165,47.973,25084,14032,13933
7215,48.265,25086,14036,13937
7265,48.392,25086,14036,13937
7315,48.922,25086,14036,13937
7365,49.357,25086,14037,13937
7386,49.601,25086,14037,13937
7436,49.985,25086,14037,13937
7486,50.535,25086,14037,13937
7536,50.849,25086,14037,13937
7586,50.972,25086,14038,13937
7636,51.526,25086,14038,13937
7686,52.421,25086,14038,13937
7736,52.847,25086,14038,13937
7786,54.171,25086,14038,13937
7836,54.673,25086,14038,13937
7886,54.797,25086,14038,13937
7936,54.965,25086,14038,13937
7986,55.102,25086,14040,13937
8036,55.91,25086,14043,13937
8086,56.083,25086,14043,13937
8136,56.627,25086,14043,13937
8186,57.305,25086,14043,13937
8236,57.439,25087,14044,13938
8286,57.862,25087,14044,13938
8336,58.596,25090,14048,13939
8336,58.596,25090,14048,13939
8386,58.723,25090,14048,13939
8436,59.21,25090,14048,13939
8486,59.732,25090,14048,13939
8536,59.849,25090,14048,13939
8586,60.545,25090,14048,13939


==> Figure/data/coverage-discprop.csv <==
programs,minutes,line,branch,method
50,0.74,27202,18206,17222
100,1.133,29280,20161,18643
150,1.546,30896,21553,19797
200,1.977,31643,22198,20336
250,2.401,32037,22681,20635
300,2.845,32300,23010,20868
350,3.301,32582,23350,21114
400,3.713,32711,23487,21223
450,4.139,32919,23657,21323
500,4.582,33121,23784,21476
550,4.954,33430,24032,21675
600,5.411,33653,24170,21759
650,5.853,33891,24355,21890
700,6.256,33977,24440,21937
750,6.699,34088,24552,22004
800,7.072,34265,24702,22113
850,7.476,34432,24826,22184
900,7.877,34503,24939,22287
950,8.377,34826,25120,22422
1000,8.755,34897,25202,22468
1050,9.209,35137,25309,22559
1100,9.641,35186,25386,22599
1150,10.078,35194,25414,22619
1200,10.532,35243,25463,22660
1250,10.949,35287,25529,22689
1300,11.396,35340,25590,22721
1350,12.023,35374,25666,22757
1400,12.45,35421,25684,22781
1450,12.913,35426,25692,22788
1500,13.276,35450,25743,22803
1550,13.655,35491,25788,22833
1600,14.071,35504,25830,22852
1650,14.45,35539,25895,22877
1700,14.868,35548,25908,22889
1750,15.281,35720,26043,23006
1800,15.718,35812,26107,23042
1850,16.13,35851,26130,23061
1900,16.522,35856,26137,23063
1950,16.887,35943,26229,23139
2000,17.261,35959,26247,23146
2050,17.684,35966,26278,23151
2100,18.096,35989,26292,23160
2150,18.508,36004,26322,23170
2200,18.913,36005,26331,23172
2250,19.3,36014,26347,23177
2300,19.71,36021,26370,23180
2350,20.15,36044,26383,23199
2400,20.561,36053,26399,23209
2450,20.977,36108,26418,23225
2500,21.406,36132,26447,23247
2550,21.848,36144,26479,23253
2600,22.217,36150,26490,23272
2650,22.585,36174,26536,23275
2700,22.993,36189,26548,23283
2750,23.378,36190,26557,23284
2800,23.762,36215,26575,23297
2850,24.172,36221,26590,23306
2900,24.569,36226,26608,23310
2950,24.94,36229,26617,23310
3000,25.317,36232,26624,23314
3050,25.758,36235,26632,23318
3100,26.138,36236,26636,23321
3150,26.527,36249,26650,23328
3200,26.918,36255,26664,23345
3250,27.302,36290,26685,23366
3300,27.707,36314,26723,23380
3350,28.116,36332,26745,23391
3400,28.509,36345,26761,23398
3450,28.93,36348,26766,23406
3500,29.318,36353,26772,23409
3550,29.773,36359,26778,23413
3600,30.132,36360,26778,23417
3650,30.537,36361,26786,23418
3700,30.993,36383,26817,23432
3750,31.332,36384,26824,23432
3800,31.781,36384,26826,23433
3850,32.146,36385,26833,23438
3900,32.587,36387,26838,23438
3950,33.121,36406,26852,23447
4000,33.553,36413,26862,23448
4050,33.931,36425,26872,23454
4100,34.314,36425,26874,23456
4150,34.79,36436,26888,23460
4200,35.225,36436,26890,23462
4250,35.629,36444,26899,23463
4300,36.051,36445,26905,23463
4350,36.478,36494,26929,23495
4400,36.872,36494,26935,23496
4450,37.261,36494,26938,23496
4500,37.633,36496,26947,23499
4550,38.015,36499,26951,23500
4600,38.408,36504,26962,23503
4650,38.871,36508,26972,23507
4700,39.326,36508,26988,23515
4750,39.778,36510,26994,23520
4800,40.212,36515,26997,23529
4850,40.624,36518,27008,23539
4900,41.037,36518,27012,23543
4950,41.456,36518,27014,23544
5000,41.907,36520,27019,23545
5050,42.306,36544,27039,23562
5100,42.684,36637,27077,23597
5150,43.113,36637,27079,23598
5200,43.528,36646,27083,23602
5250,43.993,36650,27090,23602
5300,44.375,36659,27093,23617
5350,44.82,36660,27096,23624
5400,45.233,36750,27138,23661
5450,45.664,36751,27141,23662
5500,46.095,36751,27142,23663
5550,46.535,36783,27163,23685
5600,46.96,36783,27164,23685
5650,47.398,36783,27164,23686
5700,47.809,36809,27178,23691
5750,48.168,36811,27179,23692
5800,48.576,36817,27195,23698
5850,49.048,36836,27214,23702
5900,49.51,36839,27218,23705
5950,49.935,36840,27219,23706
6000,50.331,36842,27225,23710
6050,50.779,36852,27226,23713
6100,51.226,36852,27228,23713
6150,51.602,36852,27230,23713
6200,51.997,36853,27239,23715
6250,52.425,36853,27240,23715
6300,53.35,36858,27255,23717
6350,53.753,36858,27255,23717
6400,54.235,36858,27255,23719
6450,54.652,36858,27255,23719
6500,55.017,36858,27256,23723
6550,55.414,36858,27258,23723
6600,55.811,36858,27262,23723
6650,56.206,36865,27265,23723
6700,56.585,36867,27268,23724
6750,57.098,36873,27276,23729
6800,57.632,36879,27281,23731
6850,58.115,36879,27284,23731
6900,58.546,36879,27285,23731
6950,58.948,36881,27290,23731
7000,59.306,36881,27291,23731
7050,59.678,36881,27292,23731
7100,60.062,36882,27298,23733


==> Figure/data/coverage-sqlancer.csv <==
programs,minutes,line,branch,method
100,0.572,16060,9144,9409
200,0.974,20156,11162,11270
300,1.402,20310,11337,11343
400,1.723,20585,11570,11535
500,2.074,20694,11689,11597
600,2.548,20728,11756,11626
700,2.898,20785,11833,11666
800,3.429,20833,11882,11689
900,3.843,20856,11903,11701
1000,4.706,20931,12010,11751
1100,4.976,20948,12046,11758
1200,5.411,20971,12074,11762
1300,5.72,20982,12101,11773
1400,5.97,20996,12123,11782
1500,6.343,21099,12250,11820
1600,6.712,21107,12262,11827
1700,7.07,21123,12297,11835
1800,7.51,21156,12315,11848
1900,7.966,21156,12320,11848
2000,8.347,21156,12329,11849
2100,8.827,21189,12359,11860
2200,9.239,21189,12359,11860
2300,9.655,21189,12359,11860
2400,10.099,21189,12359,11860
2500,10.476,21202,12367,11872
2600,11.764,21229,12392,11880
2700,12.111,21276,12471,11895
2800,12.463,21277,12472,11898
2900,12.837,21277,12472,11898
3000,13.326,21278,12477,11901
3100,13.681,21296,12488,11916
3200,13.983,21304,12496,11919
3300,14.375,21308,12498,11921
3400,14.908,21361,12520,11956
3500,15.288,21364,12523,11958
3600,15.644,21372,12534,11963
3700,15.961,21374,12539,11963
3800,16.322,21377,12549,11963
3900,16.683,21383,12560,11973
4000,16.998,21383,12560,11975
4100,17.342,21383,12562,11975
4200,18.777,21390,12575,11977
4300,19.053,21390,12575,11977
4400,19.379,21393,12579,11981
4500,19.708,21398,12582,11983
4600,19.991,21398,12583,11983
4700,20.401,21399,12586,11983
4800,20.746,21426,12619,11994
4900,21.155,21443,12654,11996
5000,21.906,21443,12655,11996
5100,22.251,21443,12657,11996
5200,22.712,21473,12682,12000
5300,23.102,21473,12684,12000
5400,23.458,21474,12684,12001
5500,23.812,21474,12684,12001
5600,24.218,21474,12684,12001
5700,24.592,21474,12686,12001
5800,24.891,21478,12698,12004
5900,25.247,21478,12698,12004
6000,25.956,21478,12698,12004
6100,26.332,21491,12713,12010
6200,27.467,21499,12729,12010
6300,27.798,21499,12729,12010
6400,28.072,21528,12760,12028
6500,28.454,21528,12760,12028
6600,29.642,21552,12773,12034
6700,30.836,21552,12773,12034
6800,31.128,21552,12773,12034
6900,31.451,21557,12782,12036
7000,31.838,21557,12782,12036
7100,32.184,21559,12785,12036
7200,32.645,21563,12786,12040
7300,32.976,21563,12786,12040
7400,33.244,21563,12789,12040
7500,33.68,21563,12789,12040
7600,34.0,21565,12794,12043
7700,34.676,21565,12794,12043
7800,34.942,21570,12797,12047
7900,36.148,21572,12798,12051
8000,37.152,21597,12825,12069
8100,37.483,21597,12825,12069
8200,37.839,21598,12828,12069
8300,38.147,21601,12834,12072
8400,38.535,21601,12834,12072
8500,38.976,21601,12834,12072
8600,39.631,21604,12837,12074
8700,40.458,21604,12837,12074
8800,40.825,21604,12845,12074
8900,41.119,21604,12846,12074
9000,41.508,21604,12846,12074
9100,42.242,21604,12846,12074
9200,42.607,21605,12847,12074
9300,42.943,21611,12856,12085
9400,43.636,21611,12856,12085
9500,44.024,21611,12856,12085
9600,44.284,21611,12856,12085
9700,44.607,21611,12856,12085
9800,45.01,21611,12856,12085
9900,45.981,21611,12856,12085
10000,46.385,21611,12856,12085
10100,46.787,21611,12856,12085
10200,47.142,21623,12860,12088
10300,47.496,21630,12862,12088
10400,47.916,21630,12862,12088
10500,48.381,21630,12864,12088
10600,49.767,21632,12868,12088
10700,50.1,21640,12900,12092
10800,51.409,21640,12901,12092
10900,52.276,21640,12901,12092
11000,52.639,21640,12901,12092
11100,52.936,21640,12901,12092
11200,53.395,21640,12902,12092
11300,53.771,21640,12902,12092
11400,54.058,21640,12902,12092
11500,54.466,21640,12902,12092
11600,54.756,21640,12902,12092
11700,55.114,21677,12917,12105
11800,55.477,21679,12919,12107
11900,55.869,21679,12919,12107
12000,56.214,21681,12923,12109
12100,56.637,21681,12923,12109
12200,56.964,21682,12925,12111
12300,57.614,21683,12925,12116
12400,57.976,21683,12925,12116
12500,58.514,21691,12937,12132
12600,59.07,21691,12937,12132
12700,59.333,21695,12942,12132
12800,59.604,21695,12943,12132
12900,59.896,21695,12948,12132
13000,60.273,21695,12948,12132

